Dynamics of isolated-photon plus jet production in pp collisions at sqrt(s)=7 TeV with the ATLAS detector

The dynamics of isolated-photon plus jet production in pp collisions at a centre-of-mass energy of 7 TeV has been studied with the ATLAS detector at the LHC using an integrated luminosity of 37 pb-1. Measurements of isolated-photon plus jet bin-averaged cross sections are presented as functions of photon transverse energy, jet transverse momentum and jet rapidity. In addition, the bin-averaged cross sections as functions of the difference between the azimuthal angles of the photon and the jet, the photon--jet invariant mass and the scattering angle in the photon--jet centre-of-mass frame have been measured. Next-to-leading-order QCD calculations are compared to the measurements and provide a good description of the data, except for the case of the azimuthal opening angle.

==> Metadata.txt <==
Title: 
Dynamics of isolated-photon plus jet production in pp collisions at sqrt(s)=7 
TeV with the ATLAS detector

Abstract: 
The dynamics of isolated-photon plus jet production in pp
collisions at a centre-of-mass energy of 7 TeV has been studied with
the ATLAS detector at the LHC using an integrated luminosity of 37
pb-1. Measurements of isolated-photon plus jet bin-averaged cross
sections are presented as functions of photon transverse energy, jet
transverse momentum and jet rapidity. In addition, the bin-averaged
cross sections as functions of the difference between the azimuthal
angles of the photon and the jet, the photon--jet invariant mass and
the scattering angle in the photon--jet centre-of-mass frame have been
measured. Next-to-leading-order QCD calculations are compared to the
measurements and provide a good description of the data, except for
the case of the azimuthal opening angle.

Comments: 
33 pages plus author list (52 pages total), 18 figures, 7 tables,
submitted to Nuclear Physics B, All figures including auxiliary
figures are available at 
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-18/

CERN-preprint ID:
CERN-PH-EP-2013-092


